The NTU-AISG Text-to-speech System for Blizzard Challenge 2020

We report our NTU-AISG Text-to-speech (TTS) entry systems for the Blizzard Challenge 2020 in this paper. There are two TTS tasks in this year's challenge, one is a Mandarin TTS task, the other is a Shanghai dialect TTS task. We have participated both. One of the main challenges is to build TTS systems with low-resource constraints, particularly for the case of Shanghai dialect, of which about three hours data are available to participants. To overcome the constraint, we adopt an average-speaker modeling method. That is, we first employ external Mandarin data to train both End-to-end acoustic model and WaveNet vocoder, then we use Shanghai dialect to tune the acoustic model and WaveNet vocoder respectively. Apart from this, we have no Shanghai dialect lexicon despite syllable transcripts are provided for the training data. Since we are not sure if similar syllable transcripts are provided for the evaluation data during the training stage, we use Mandarin lexicon for Shanghai dialect instead. With the letter, as decomposed from the corresponding Mandarin syllable, as input, though the naturalness and original speaker similarity of the synthesized speech are good, subjective evaluation results indicate the intelligibility of the synthesized speech is deeply undermined for the Shanghai dialect TTS system.

==> PaperListAll.txt <==
ord2016wavenet
Wavenet: A generative model for raw audiog

oord2018parallel
Parallel wavenet: Fast high-fidelity speech synthesisg

rallabandi2019submission
Submission from cmu for blizzard challenge 2019g

paine2016fast
Fast wavenet generation algorithmg

tamamori2017speaker
Speaker-dependent wavenet vocoder.g

wang2017tacotron
Tacotron: Towards end-to-end speech synthesisg

watanabe2018espnet
Espnet: End-to-end speech processing toolkitg

kastner2019representation
Representation mixing for TTS synthesisg

shen2018natural
Natural tts synthesis by conditioning wavenet on mel spectrogram predictionsg

prenger2019waveglow
Waveglow: A flow-based generative network for speech synthesisg

kalchbrenner2018efficient
Efficient neural audio synthesisg

spratley2019unified
A unified neural architecture for instrumental audio tasksg

rallabandi2019submission
Submission from cmu for blizzard challenge 2019g

yulingban
The LINGBAN System for Blizzard Challenge 2019g

liumobvoi
The Mobvoi Text-To-Speech System for Blizzard Challenge 2019g

battenberg2020location
Location-relative attention mechanisms for robust long-form speech synthesisg

zhang2020hybrid
A hybrid text normalization system using multi-head self-attention for mandaring

hayashi2020espnet
Espnet-tts: Unified, reproducible, and integratable open source end-to-end text-to-speech toolkitg

tobing2020efficient
Efficient Shallow Wavenet Vocoder Using Multiple Samples Output Based on Laplacian Distribution and Linear Predictiong

okamoto2020transformer
Transformer-Based Text-to-Speech with Weighted Forced Attentiong

sun2020graphtts
GraphTTS: graph-to-sequence modelling in neural text-to-speechg

zeng2020aligntts
Aligntts: Efficient feed-forward text-to-speech system without explicit alignmentg

xiao2020improving
Improving Prosody with Linguistic and Bert Derived Features in Multi-Speaker Based Mandarin Chinese Neural TTSg

sun2020generating
Generating diverse and natural text-to-speech samples using a quantized fine-grained vae and autoregressive prosody priorg

liu2020teacher
Teacher-student training for robust tacotron-based ttsg

zhao2020transferring
Transferring neural speech waveform synthesizers to musical instrument sounds generationg

popov2020gaussian
Gaussian Lpcnet for Multisample Speech Synthesisg

tanaka2019wavecyclegan2
WaveCycleGAN2: Time-domain neural post-filter for speech waveform generationg

li2019neural
Neural speech synthesis with transformer networkg

govalkar2019comparison
A comparison of recent neural vocoders for speech signal reconstructiong

maiti2019parametric
Parametric resynthesis with neural vocodersg

valin2019lpcnet
LPCNet: Improving neural speech synthesis through linear predictiong

yangsz
SZ-NPU Team’s Entry to Blizzard Challenge 2019g

tao2017nlpr
The NLPR Speech Synthesis entry for Blizzard Challenge 2017g

